PyDDC: An Eulerian-Lagrangian simulator for density driven convection of $\mathrm{CO_2}$--brine systems in saturated porous media

PyDDC is a particle tracking reservoir simulator capable of solving non-linear density driven convection of single phase carbon-dioxide ($\mathrm{CO_2}$)--brine fluid mixture in saturated porous media at the continuum scale. In contrast to the sate-of-the-art Eulerian models, PyDDC uses a Lagrangian approach to simulate the Fickian transport of single phase solute mixtures. This introduces additional flexibility of incorporating anisotropic dispersion and benefits from having no numerical artifacts in its implementation. It also includes $\mathrm{CO_2}$--brine phase equilibrium models, developed by other researchers, to study the overall dynamics in the presence of electrolyte brine at different pressure and temperatures above the critical point of $\mathrm{CO_2}$. We demonstrate the implementation procedure in depth, outlining the overall structure of the numerical solver and its different attributes that can be used for solving specific tasks.

==> README_copernicus_package_7_8.txt <==
File: README_copernicus_package_7_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.8, 18 March 2024
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2024 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.11, 3 January 2024
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 March 2024
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.6, 20 October 2023 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
